Studies of $Z\gamma$ production in association with a high-mass dijet system in $pp$ collisions at $\sqrt{s}$ = 8 TeV with the ATLAS detector

The production of a $Z$ boson and a photon in association with a high-mass dijet system is studied using 20.2fb$^{-1}$ of proton-proton collision data at a centre-of-mass energy of $\sqrt{s}$ = 8 TeV recorded with the ATLAS detector in 2012 at the Large Hadron Collider. Final states with a photon and a Z boson decaying into a pair of either electrons, muons, or neutrinos are analysed. Electroweak and total $pp \to Z\gamma j j$ cross-sections are extracted in two fiducial regions with different sensitivities to electroweak production processes. Quartic couplings of vector bosons are studied in regions of phase space with an enhanced contribution from pure electroweak production, sensitive to vector-boson scattering processes $VV \to Z\gamma$. No deviations from Standard Model predictions are observed and constraints are placed on anomalous couplings parameterized by higher-dimensional operators using effective field theory.

==> Metadata.txt <==
Title:
{Studies of  $Z\gamma$  production in association with a high-mass dijet system in $pp$ collisions at $\sqrt{s}$ = 8 TeV with the ATLAS detector}

Abstract:
{The production of a $Z$ boson and a photon in association with a
high-mass dijet system is studied using 20.2 fb$^{-1}$ of
proton–proton collision data at a centre-of-mass energy of $\sqrt{s}$ = 8 TeV
recorded with the ATLAS detector in 2012 at the Large Hadron Collider.
Final states with a photon and a Z boson decaying into a pair of either electrons,
muons, or neutrinos are analysed. Electroweak and total $pp \to Z\gamma j j$
cross-sections are extracted in two fiducial regions with different sensitivities to
electroweak production processes. Quartic couplings of vector bosons are studied
in regions of phase space with an enhanced contribution from pure electroweak
production, sensitive to vector-boson scattering processes $VV \to Z\gamma$.
No deviations from  Standard Model predictions are observed and constraints are placed on
anomalous couplings parameterized by higher-dimensional operators using effective field
theory.}

Comments: 32 pages plus author list + cover pages (50 pages total), 9 figures, 9 tables, submitted to JHEP, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2015-21/

CERN Preprint ID: CERN-EP-2017-046

